Topological cell clustering in the ATLAS calorimeters and its performance in LHC Run 1

The reconstruction of the signal from hadrons and jets emerging from the proton-proton collisions at the Large Hadron Collider (LHC) and entering the ATLAS calorimeters is based on a three-dimensional topological clustering of individual calorimeter cell signals. The cluster formation follows cell signal-significance patterns generated by electromagnetic and hadronic showers. In this, the clustering algorithm implicitly performs a topological noise suppression by removing cells with insignificant signals which are not in close proximity to cells with significant signals. The resulting topological cell clusters have shape and location information, which is exploited to apply a local energy calibration and corrections depending on the nature of the cluster. Topological cell clustering is established as a well-performing calorimeter signal definition for jet and missing transverse momentum reconstruction in ATLAS.

==> Metadata.txt <==
Title: Topological cell clustering in the ATLAS calorimeters and its performance in LHC Run 1

EPJC Title: Topological cell clustering in the ATLAS calorimeters and its performance in LHC Run 1

Abstract: The reconstruction of the signal from hadrons and jets emerging from the proton–proton collisions 
at the Large Hadron Collider (LHC) and entering the ATLAS calorimeters is based 
on a three-dimensional topological clustering of individual calorimeter cell signals. The 
cluster formation follows cell signal-significance patterns generated by electromagnetic and 
hadronic showers. In this, the clustering algorithm implicitly performs a topological noise 
suppression by removing cells with insignificant signals which are not in close proximity to 
cells with significant signals. The resulting topological cell clusters have shape and location 
information, which is exploited to apply a local energy calibration and corrections depending 
on the nature of the cluster. Topological cell clustering is established as a well-performing 
calorimeter signal definition for jet and missing transverse momentum reconstruction in ATLAS.

EPJC Abstract: The reconstruction of the signal from hadrons and jets emerging from the proton–proton collisions 
at the Large Hadron Collider (LHC) and entering the ATLAS calorimeters is based 
on a three-dimensional topological clustering of individual calorimeter cell signals. The 
cluster formation follows cell signal-significance patterns generated by electromagnetic and 
hadronic showers. In this, the clustering algorithm implicitly performs a topological noise 
suppression by removing cells with insignificant signals which are not in close proximity to 
cells with significant signals. The resulting topological cell clusters have shape and location 
information, which is exploited to apply a local energy calibration and corrections depending 
on the nature of the cluster. Topological cell clustering is established as a well-performing 
calorimeter signal definition for jet and missing transverse momentum reconstruction in ATLAS.

Comments: 83 pages plus author list (100 pages in total), 44 figures, 3 tables, published EPJC 77 (2017) 490. 
All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2014-07/
 

